Study of the strong prolongation equation for the construction of statically admissible stress fields: implementation and optimization

This paper focuses on the construction of statically admissible stress fields (SA-fields) for a posteriori error estimation. In the context of verification, the recovery of such fields enables to provide strict upper bounds of the energy norm of the discretization error between the known finite element solution and the unavailable exact solution. The reconstruction is a difficult and decisive step insofar as the effectiveness of the estimator strongly depends on the quality of the SA-fields. This paper examines the strong prolongation hypothesis, which is the starting point of the Element Equilibration Technique (EET). We manage to characterize the full space of SA-fields satisfying the prolongation equation so that optimizing inside this space is possible. The computation exploits topological properties of the mesh so that implementation is easy and costs remain controlled. In this paper, we describe the new technique in details and compare it to the classical EET and to the flux-free technique for different 2D mechanical problems. The method is explained on first degree triangular elements, but we show how extensions to different elements and to 3D are straightforward.

==> carre_p.txt <==
ndof    h        dual         EET       STARFLEET      STARFLEET2     SPET
60     0.2     0.7958     1.5859       1.3865       1.3191           1.0143
928    0.05    0.2496       0.46949      0.41694      0.39775        0.32142
5820    0.02  0.1127       0.21495      0.19493          0.18481    0.15041


==> diez_p.txt <==
ndof    h       EET       STARFLEET      STARFLEET2  SPET
740     0.1      0.45098   0.53401       0.42509      0.36538
1330    0.07    0.34881   0.43558      0.32949       0.28817
5638    0.03     0.22324   0.33203       0.17736    0.1707
1216   0.02     0.17172   0.29363      0.13658      0.12724


==> poutre_p.txt <==
ndof    h         evraie         EET       STARFLEET      STARFLEET2  SPET
300     0.25     6.4623     11.762      11.498       11.129        9.1987
1140    0.125    2.9298       5.0387      4.8102      4.584          4.3494
4716    0.06125  1.4449       2.3934      2.2723       2.2659        2.1957
10620    0.04167  0.9484    1.5274       1.4490       1.441         1.4634
   

